Measurement of the inclusive electron spectrum from B meson decays and determination of |Vub|

Based on the full BaBar data sample of 466.5 million BBbar pairs, we present measurements of the electron spectrum from semileptonic B meson decays. We fit the inclusive electron spectrum to distinguish Cabibbo-Kobayashi-Maskawa (CKM) suppressed B -> Xu e nu decays from the CKM-favored B -> Xc e nu decays, and from various other backgrounds, and determine the total semileptonic branching fraction BR(B -> X e nu) = (10.34 +- 0.04_stat +- 0.26_syst)%, averaged over B+- and B0 mesons. We determine the spectrum and branching fraction for charmless B -> Xu e nu decays and extract the CKM element |Vub|, by relying on four different QCD calculations based on the heavy quark expansion. While experimentally, the electron momentum region above 2.1GeV/c is favored, because the background is relatively low, the uncertainties for the theoretical predictions are largest in the region near the kinematic endpoint. Detailed studies to assess the impact of these four predictions on the measurements of the electron spectrum, the branching fraction, and the extraction of the CKM matrix element |Vub| are presented, with the lower limit on the electron momentum varied from 0.8GeV/c to the kinematic endpoint. We determine |Vub| using each of these different calculations and find, |Vub| = (3.794 +- 0.107_exp +0.292-0.219_SF +0.078-0.068_theory)*10^{-3} (De Fazio and Neubert), (4.563 +- 0.126_exp +0.230-0.208_SF +0.162-0.163_theory)*10^{-3} (Bosh, Lange, Neubert, and Paz), (3.959 +- 0.104_exp +0.164-0.154_SF +0.042-0.079_theory)*10^{-3} (Gambino, Giordano, Ossola, and Uraltsev), (3.848 +- 0.108_exp +0.084-0.070_theory)*10^{-3} (dressed gluon exponentiation), where the stated uncertainties refer to the experimental uncertainties of the partial branching fraction measurement, the shape function parameters, and the theoretical calculations.

==> description.txt <==
\\
Title: Measurement of the inclusive electron spectrum from B meson 
decays and determination of |Vub| 
Authors: The BABAR Collaboration, J.P. Lees et al.
Comments: 27 pages, 42 postscript figures, Published in Phys. Rev. D95, 072001 (2017)   
Report-no: BABAR-PUB-16/006, SLAC-PUB-16855
\\
Based on the full BaBar data sample of 466.5 million BBbar pairs, we present measurements of the electron spectrum 
from semileptonic B meson decays. We fit the inclusive electron spectrum to distinguish Cabibbo-Kobayashi-Maskawa 
(CKM) suppressed B -> Xu e nu decays from the CKM-favored B -> Xc e nu decays, and from various other backgrounds, 
and determine the total semileptonic branching fraction BR(B -> X e nu) = (10.34 +- 0.04_stat +- 0.26_syst)%, 
averaged over B+- and B0 mesons. We determine the spectrum and branching fraction for charmless B -> Xu e nu decays 
and extract the CKM element |Vub|, by relying on four different QCD calculations based on the heavy quark expansion. 
While experimentally, the electron momentum region above 2.1GeV/c is favored, because the background is relatively low, 
the uncertainties for the theoretical predictions are largest in the region near the kinematic endpoint. 
Detailed studies to assess the impact of these four predictions on the measurements of the electron spectrum, 
the branching fraction, and the extraction of the CKM matrix element |Vub| are presented, with the lower limit on the 
electron momentum varied from 0.8GeV/c to the kinematic endpoint. 
We determine |Vub| using each of these different calculations and find, |Vub| =
(3.794 +- 0.107_exp +0.292-0.219_SF +0.078-0.068_theory)*10^{-3} (De Fazio and Neubert),
(4.563 +- 0.126_exp +0.230-0.208_SF +0.162-0.163_theory)*10^{-3} (Bosh, Lange, Neubert, and Paz),
(3.959 +- 0.104_exp +0.164-0.154_SF +0.042-0.079_theory)*10^{-3} (Gambino, Giordano, Ossola, and Uraltsev),
(3.848 +- 0.108_exp +0.084-0.070_theory)*10^{-3} (dressed gluon exponentiation), 
where the stated uncertainties refer to the experimental uncertainties of the partial branching fraction measurement, 
the shape function parameters, and the theoretical calculations.
\\

